3D Simulations of Strongly Magnetised Non-Rotating Supernovae: Explosion Dynamics and Remnant Properties

We investigate the impact of strong initial magnetic fields in core-collapse supernovae of non-rotating progenitors by simulating the collapse and explosion of a 16.9 Msun star for a strong- and weak-field case assuming a twisted-torus field with initial central field strengths of ~1012 G and ~106 G. The strong-field model has been set up with a view to the fossil-field scenario for magnetar formation and emulates a pre-collapse field configuration that may occur in massive stars formed by a merger. This model undergoes shock revival already 100 s after bounce and reaches an explosion energy of 9.3 x 10^50 erg at 310 ms, in contrast to a more delayed and less energetic explosion in the weak-field model. The strong magnetic fields help trigger a neutrino-driven explosion early on, which results in a rapid rise and saturation of the explosion energy. Dynamically, the strong initial field leads to a fast build-up of magnetic fields in the gain region to 40% of kinetic equipartition and also creates sizable pre-shock ram pressure perturbations that are known to be conducive to asymmetric shock expansion. For the strong-field model, we find an extrapolated neutron star kick of ~350 km/s, a spin period of ~70 ms, and no spin-kick alignment. The dipole field strength of the proto-neutron star is 2 x 10^14 G by the end of the simulation with a declining trend. Surprisingly, the surface dipole field in the weak-field model is stronger, which argues against a straightforward connection between pre-collapse fields and the birth magnetic fields of neutron stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
